OBDA Constraints for Effective Query Answering (Extended Version)

In Ontology Based Data Access (OBDA) users pose SPARQL queries over an ontology that lies on top of relational datasources. These queries are translated on-the-fly into SQL queries by OBDA systems. Standard SPARQL-to-SQL translation techniques in OBDA often produce SQL queries containing redundant joins and unions, even after a number of semantic and structural optimizations. These redundancies are detrimental to the performance of query answering, especially in complex industrial OBDA scenarios with large enterprise databases. To address this issue, we introduce two novel notions of OBDA constraints and show how to exploit them for efficient query answering. We conduct an extensive set of experiments on large datasets using real world data and queries, showing that these techniques strongly improve the performance of query answering up to orders of magnitude.

==> ontowis-results/db2100M/manual-keys/db2IntView.graph.txt <==
(1,48780)(2,48381)(3,48126)(4,66210)(5,66120)(6,66352)(7,97885)(8,97693)(9,97702)(10,118702)(11,118514)(12,118835)
(1,48501)(2,48535)(3,48234)(4,66275)(5,65904)(6,67038)(7,97646)(8,97376)(9,97671)(10,118192)(11,119107)(12,118175)
(1,48860)(2,48693)(3,48805)(4,67263)(5,67490)(6,67654)(7,97755)(8,97762)(9,97777)(10,118323)(11,118619)(12,118474)


==> ontowis-results/db2100M/manual-keys/db2IntView.table.txt <==
48780 & 48381 & 48126
48501 & 48535 & 48234
48860 & 48693 & 48805
66210 & 66120 & 66352
66275 & 65904 & 67038
67263 & 67490 & 67654
97885 & 97693 & 97702
97646 & 97376 & 97671
97755 & 97762 & 97777
118702 & 118514 & 118835
118192 & 119107 & 118175
118323 & 118619 & 118474


==> ontowis-results/db2100M/no-manual-keys/db2Int.graph.txt <==
(1,29678)(2,29450)(3,29493)(4,29410)(5,29677)(6,29581)(7,25814)(8,25609)(9,25538)(10,27865)(11,27899)(12,27586)
(1,32377)(2,32513)(3,31859)(4,36907)(5,36487)(6,36872)(7,44051)(8,40489)(9,40623)(10,53110)(11,54210)(12,54155)
(1,34134)(2,34114)(3,34223)(4,46690)(5,47271)(6,47828)(7,46789)(8,47196)(9,46188)(10,47570)(11,47823)(12,49529)


==> ontowis-results/db2100M/no-manual-keys/db2Int.table.txt <==
29678 & 29450 & 29493
32377 & 32513 & 31859
34134 & 34114 & 34223
29410 & 29677 & 29581
36907 & 36487 & 36872
46690 & 47271 & 47828
25814 & 25609 & 25538
44051 & 40489 & 40623
46789 & 47196 & 46188
27865 & 27899 & 27586
53110 & 54210 & 54155
47570 & 47823 & 49529


==> ontowis-results/db2100M/no-manual-keys/db2IntView.graph.txt <==
(1,106775)(2,196704)(3,194935)(4,146419)(5,202864)(6,279444)(7,201748)(8,291407)(9,412515)(10,246728)(11,349365)(12,480299)
(1,98352)(2,213303)(3,199867)(4,143021)(5,206174)(6,285294)(7,202336)(8,292299)(9,409188)(10,247468)(11,349854)(12,466107)
(1,119687)(2,152899)(3,227250)(4,141722)(5,207384)(6,290380)(7,203960)(8,296149)(9,410302)(10,254598)(11,357175)(12,473966)


==> ontowis-results/db2100M/no-manual-keys/db2IntView.table.txt <==
106775 & 196704 & 194935
98352 & 213303 & 199867
119687 & 152899 & 227250
146419 & 202864 & 279444
143021 & 206174 & 285294
141722 & 207384 & 290380
201748 & 291407 & 412515
202336 & 292299 & 409188
203960 & 296149 & 410302
246728 & 349365 & 480299
247468 & 349854 & 466107
254598 & 357175 & 473966


==> ontowis-results/mysql/manual-keys/mysqlIntView.graph.txt <==
(1,425)(2,359)(3,103)(4,385)(5,390)(6,173)(7,492)(8,156)(9,149)(10,626)(11,164)(12,174)
(1,48)(2,46)(3,44)(4,45)(5,50)(6,48)(7,57)(8,65)(9,52)(10,47)(11,51)(12,69)
(1,61)(2,45)(3,45)(4,138)(5,46)(6,49)(7,43)(8,47)(9,51)(10,53)(11,57)(12,58)
(1,54)(2,51)(3,87)(4,59)(5,49)(6,57)(7,51)(8,55)(9,56)(10,48)(11,56)(12,56)
(1,58)(2,41)(3,67)(4,78)(5,46)(6,52)(7,59)(8,51)(9,60)(10,56)(11,53)(12,63)
(1,223)(2,45)(3,71)(4,86)(5,55)(6,63)(7,57)(8,55)(9,62)(10,60)(11,66)(12,60)


==> ontowis-results/mysql/manual-keys/mysqlIntView.table.txt <==
425 & 359 & 103
48 & 46 & 44
61 & 45 & 45
54 & 51 & 87
58 & 41 & 67
223 & 45 & 71
385 & 390 & 173
45 & 50 & 48
138 & 46 & 49
59 & 49 & 57
78 & 46 & 52
86 & 55 & 63
492 & 156 & 149
57 & 65 & 52
43 & 47 & 51
51 & 55 & 56
59 & 51 & 60
57 & 55 & 62
626 & 164 & 174
47 & 51 & 69
53 & 57 & 58
48 & 56 & 56
56 & 53 & 63
60 & 66 & 60


==> ontowis-results/mysql/manual-keys/mysqlStrView.graph.txt <==
(1,457)(2,223)(3,98)(4,394)(5,142)(6,185)(7,515)(8,159)(9,144)(10,618)(11,140)(12,152)
(1,47)(2,44)(3,46)(4,75)(5,46)(6,52)(7,154)(8,56)(9,54)(10,48)(11,55)(12,56)
(1,53)(2,44)(3,49)(4,46)(5,48)(6,58)(7,50)(8,59)(9,54)(10,52)(11,62)(12,57)
(1,65)(2,42)(3,86)(4,61)(5,49)(6,63)(7,59)(8,59)(9,61)(10,51)(11,57)(12,59)
(1,59)(2,44)(3,77)(4,89)(5,50)(6,51)(7,63)(8,60)(9,60)(10,50)(11,56)(12,63)
(1,194)(2,51)(3,66)(4,85)(5,56)(6,62)(7,70)(8,68)(9,64)(10,55)(11,66)(12,69)


==> ontowis-results/mysql/manual-keys/mysqlStrView.table.txt <==
457 & 223 & 98
47 & 44 & 46
53 & 44 & 49
65 & 42 & 86
59 & 44 & 77
194 & 51 & 66
394 & 142 & 185
75 & 46 & 52
46 & 48 & 58
61 & 49 & 63
89 & 50 & 51
85 & 56 & 62
515 & 159 & 144
154 & 56 & 54
50 & 59 & 54
59 & 59 & 61
63 & 60 & 60
70 & 68 & 64
618 & 140 & 152
48 & 55 & 56
52 & 62 & 57
51 & 57 & 59
50 & 56 & 63
55 & 66 & 69


==> ontowis-results/mysql/no-manual-keys/mysqlInt.graph.txt <==
(1,10)(2,6)(3,4)(4,3)(5,7)(6,15)(7,4)(8,4)(9,3)(10,5)(11,7)(12,5)
(1,19)(2,6)(3,4)(4,4)(5,6)(6,13)(7,8)(8,4)(9,5)(10,4)(11,5)(12,3)
(1,7)(2,6)(3,4)(4,3)(5,4)(6,4)(7,4)(8,4)(9,5)(10,4)(11,5)(12,3)
(1,14)(2,4)(3,11)(4,11)(5,4)(6,3)(7,5)(8,5)(9,4)(10,6)(11,4)(12,4)
(1,19)(2,4)(3,15)(4,6)(5,4)(6,7)(7,5)(8,6)(9,5)(10,4)(11,5)(12,4)
(1,25)(2,12)(3,25)(4,11)(5,11)(6,20)(7,10)(8,9)(9,10)(10,10)(11,9)(12,9)


==> ontowis-results/mysql/no-manual-keys/mysqlInt.table.txt <==
10 & 6 & 4
19 & 6 & 4
7 & 6 & 4
14 & 4 & 11
19 & 4 & 15
25 & 12 & 25
3 & 7 & 15
4 & 6 & 13
3 & 4 & 4
11 & 4 & 3
6 & 4 & 7
11 & 11 & 20
4 & 4 & 3
8 & 4 & 5
4 & 4 & 5
5 & 5 & 4
5 & 6 & 5
10 & 9 & 10
5 & 7 & 5
4 & 5 & 3
4 & 5 & 3
6 & 4 & 4
4 & 5 & 4
10 & 9 & 9


==> ontowis-results/mysql/no-manual-keys/mysqlIntView.graph.txt <==
(1,314)(2,211)(3,224)(4,207)(5,249)(6,270)(7,268)(8,292)(9,318)(10,275)(11,297)(12,331)
(1,157)(2,186)(3,237)(4,179)(5,204)(6,263)(7,185)(8,224)(9,283)(10,189)(11,232)(12,289)
(1,172)(2,209)(3,277)(4,178)(5,227)(6,306)(7,194)(8,249)(9,326)(10,198)(11,249)(12,330)
(1,249)(2,390)(3,630)(4,260)(5,406)(6,681)(7,272)(8,420)(9,669)(10,274)(11,430)(12,672)
(1,363)(2,608)(3,1053)(4,363)(5,634)(6,1152)(7,373)(8,648)(9,1088)(10,377)(11,647)(12,1100)
(1,2257)(2,4610)(3,8862)(4,2165)(5,4617)(6,9702)(7,2177)(8,4633)(9,8784)(10,2159)(11,4647)(12,8878)


==> ontowis-results/mysql/no-manual-keys/mysqlIntView.table.txt <==
314 & 211 & 224
157 & 186 & 237
172 & 209 & 277
249 & 390 & 630
363 & 608 & 1053
2257 & 4610 & 8862
207 & 249 & 270
179 & 204 & 263
178 & 227 & 306
260 & 406 & 681
363 & 634 & 1152
2165 & 4617 & 9702
268 & 292 & 318
185 & 224 & 283
194 & 249 & 326
272 & 420 & 669
373 & 648 & 1088
2177 & 4633 & 8784
275 & 297 & 331
189 & 232 & 289
198 & 249 & 330
274 & 430 & 672
377 & 647 & 1100
2159 & 4647 & 8878


==> ontowis-results/mysql/no-manual-keys/mysqlStr.graph.txt <==
(1,8)(2,10)(3,5)(4,9)(5,5)(6,4)(7,4)(8,3)(9,5)(10,5)(11,4)(12,4)
(1,6)(2,11)(3,4)(4,7)(5,4)(6,4)(7,7)(8,3)(9,3)(10,8)(11,4)(12,3)
(1,6)(2,4)(3,15)(4,5)(5,10)(6,5)(7,5)(8,4)(9,4)(10,4)(11,3)(12,2)
(1,14)(2,6)(3,9)(4,6)(5,5)(6,5)(7,6)(8,5)(9,4)(10,5)(11,5)(12,5)
(1,15)(2,4)(3,6)(4,5)(5,6)(6,5)(7,4)(8,5)(9,3)(10,4)(11,5)(12,6)
(1,17)(2,8)(3,10)(4,11)(5,10)(6,9)(7,9)(8,8)(9,10)(10,9)(11,9)(12,10)


==> ontowis-results/mysql/no-manual-keys/mysqlStr.table.txt <==
8 & 10 & 5
6 & 11 & 4
6 & 4 & 15
14 & 6 & 9
15 & 4 & 6
17 & 8 & 10
9 & 5 & 4
7 & 4 & 4
5 & 10 & 5
6 & 5 & 5
5 & 6 & 5
11 & 10 & 9
4 & 3 & 5
7 & 3 & 3
5 & 4 & 4
6 & 5 & 4
4 & 5 & 3
9 & 8 & 10
5 & 4 & 4
8 & 4 & 3
4 & 3 & 2
5 & 5 & 5
4 & 5 & 6
9 & 9 & 10


==> ontowis-results/mysql/no-manual-keys/mysqlStrView.graph.txt <==
(1,680)(2,370)(3,391)(4,513)(5,395)(6,463)(7,610)(8,446)(9,523)(10,495)(11,523)(12,582)
(1,309)(2,376)(3,466)(4,353)(5,406)(6,469)(7,410)(8,433)(9,513)(10,407)(11,471)(12,549)
(1,343)(2,453)(3,596)(4,369)(5,459)(6,570)(7,425)(8,489)(9,596)(10,430)(11,521)(12,634)
(1,545)(2,971)(3,1640)(4,572)(5,885)(6,1291)(7,601)(8,879)(9,1306)(10,598)(11,914)(12,1343)
(1,802)(2,1667)(3,2917)(4,823)(5,1402)(6,2233)(7,813)(8,1385)(9,2203)(10,815)(11,1423)(12,2237)
(1,5400)(2,13749)(3,26046)(4,5295)(5,11006)(6,18824)(7,4699)(8,10407)(9,18265)(10,4681)(11,10482)(12,18387)


==> ontowis-results/mysql/no-manual-keys/mysqlStrView.table.txt <==
680 & 370 & 391
309 & 376 & 466
343 & 453 & 596
545 & 971 & 1640
802 & 1667 & 2917
5400 & 13749 & 26046
513 & 395 & 463
353 & 406 & 469
369 & 459 & 570
572 & 885 & 1291
823 & 1402 & 2233
5295 & 11006 & 18824
610 & 446 & 523
410 & 433 & 513
425 & 489 & 596
601 & 879 & 1306
813 & 1385 & 2203
4699 & 10407 & 18265
495 & 523 & 582
407 & 471 & 549
430 & 521 & 634
598 & 914 & 1343
815 & 1423 & 2237
4681 & 10482 & 18387


==> ontowis-results/mysql/no-manual-keys/old/mysqlInt.graph.txt <==
(1,128)(2,7)(3,6)(4,10)(5,9)(6,18)(7,24)(8,7)(9,15)(10,8)(11,8)(12,6)
(1,20)(2,13)(3,8)(4,20)(5,9)(6,20)(7,19)(8,9)(9,22)(10,8)(11,11)(12,9)
(1,22)(2,10)(3,14)(4,20)(5,7)(6,17)(7,20)(8,7)(9,21)(10,7)(11,11)(12,13)
(1,22)(2,8)(3,13)(4,23)(5,8)(6,15)(7,9)(8,14)(9,27)(10,9)(11,10)(12,12)
(1,32)(2,8)(3,16)(4,18)(5,10)(6,7)(7,13)(8,8)(9,22)(10,7)(11,13)(12,7)
(1,138)(2,12)(3,24)(4,110)(5,18)(6,25)(7,34)(8,13)(9,28)(10,15)(11,12)(12,15)


==> ontowis-results/mysql/no-manual-keys/old/mysqlInt.table.txt <==
128 & 7 & 6
20 & 13 & 8
22 & 10 & 14
22 & 8 & 13
32 & 8 & 16
138 & 12 & 24
10 & 9 & 18
20 & 9 & 20
20 & 7 & 17
23 & 8 & 15
18 & 10 & 7
110 & 18 & 25
24 & 7 & 15
19 & 9 & 22
20 & 7 & 21
9 & 14 & 27
13 & 8 & 22
34 & 13 & 28
8 & 8 & 6
8 & 11 & 9
7 & 11 & 13
9 & 10 & 12
7 & 13 & 7
15 & 12 & 15


==> ontowis-results/postgres/manual-keys/postgresIntView.graph.txt <==
(1,84)(2,80)(3,79)(4,115)(5,113)(6,114)(7,161)(8,158)(9,153)(10,192)(11,193)(12,195)
(1,78)(2,77)(3,81)(4,116)(5,111)(6,114)(7,159)(8,161)(9,154)(10,194)(11,194)(12,194)
(1,83)(2,79)(3,83)(4,119)(5,114)(6,114)(7,149)(8,154)(9,154)(10,190)(11,195)(12,202)
(1,85)(2,78)(3,86)(4,114)(5,124)(6,114)(7,148)(8,150)(9,153)(10,187)(11,197)(12,196)
(1,83)(2,78)(3,86)(4,120)(5,117)(6,116)(7,150)(8,165)(9,153)(10,189)(11,210)(12,197)
(1,139)(2,95)(3,93)(4,136)(5,127)(6,126)(7,239)(8,169)(9,165)(10,207)(11,207)(12,211)


==> ontowis-results/postgres/manual-keys/postgresIntView.table.txt <==
84 & 80 & 79
78 & 77 & 81
83 & 79 & 83
85 & 78 & 86
83 & 78 & 86
139 & 95 & 93
115 & 113 & 114
116 & 111 & 114
119 & 114 & 114
114 & 124 & 114
120 & 117 & 116
136 & 127 & 126
161 & 158 & 153
159 & 161 & 154
149 & 154 & 154
148 & 150 & 153
150 & 165 & 153
239 & 169 & 165
192 & 193 & 195
194 & 194 & 194
190 & 195 & 202
187 & 197 & 196
189 & 210 & 197
207 & 207 & 211


==> ontowis-results/postgres/manual-keys/postgresStrView.graph.txt <==
(1,88)(2,93)(3,87)(4,109)(5,108)(6,111)(7,153)(8,150)(9,150)(10,180)(11,180)(12,189)
(1,87)(2,92)(3,88)(4,119)(5,188)(6,111)(7,143)(8,156)(9,150)(10,187)(11,179)(12,186)
(1,90)(2,91)(3,90)(4,116)(5,116)(6,109)(7,143)(8,143)(9,146)(10,185)(11,182)(12,187)
(1,94)(2,91)(3,99)(4,117)(5,113)(6,115)(7,146)(8,141)(9,151)(10,182)(11,179)(12,196)
(1,96)(2,95)(3,96)(4,132)(5,119)(6,114)(7,152)(8,143)(9,151)(10,191)(11,182)(12,193)
(1,150)(2,108)(3,122)(4,143)(5,137)(6,127)(7,160)(8,158)(9,163)(10,205)(11,196)(12,213)


==> ontowis-results/postgres/manual-keys/postgresStrView.table.txt <==
88 & 93 & 87
87 & 92 & 88
90 & 91 & 90
94 & 91 & 99
96 & 95 & 96
150 & 108 & 122
109 & 108 & 111
119 & 188 & 111
116 & 116 & 109
117 & 113 & 115
132 & 119 & 114
143 & 137 & 127
153 & 150 & 150
143 & 156 & 150
143 & 143 & 146
146 & 141 & 151
152 & 143 & 151
160 & 158 & 163
180 & 180 & 189
187 & 179 & 186
185 & 182 & 187
182 & 179 & 196
191 & 182 & 193
205 & 196 & 213


==> ontowis-results/postgres/no-manual-keys/postgresInt.graph.txt <==
(1,47)(2,58)(3,58)(4,42)(5,54)(6,63)(7,44)(8,53)(9,59)(10,43)(11,57)(12,63)
(1,43)(2,54)(3,58)(4,42)(5,54)(6,60)(7,46)(8,53)(9,60)(10,43)(11,61)(12,63)
(1,43)(2,52)(3,69)(4,43)(5,55)(6,60)(7,41)(8,54)(9,61)(10,45)(11,56)(12,63)
(1,49)(2,54)(3,66)(4,44)(5,56)(6,65)(7,46)(8,55)(9,62)(10,45)(11,58)(12,68)
(1,50)(2,56)(3,65)(4,56)(5,59)(6,63)(7,53)(8,58)(9,64)(10,47)(11,61)(12,68)
(1,155)(2,110)(3,124)(4,123)(5,199)(6,128)(7,78)(8,85)(9,91)(10,121)(11,134)(12,142)


==> ontowis-results/postgres/no-manual-keys/postgresInt.table.txt <==
47 & 58 & 58
43 & 54 & 58
43 & 52 & 69
49 & 54 & 66
50 & 56 & 65
155 & 110 & 124
42 & 54 & 63
42 & 54 & 60
43 & 55 & 60
44 & 56 & 65
56 & 59 & 63
123 & 199 & 128
44 & 53 & 59
46 & 53 & 60
41 & 54 & 61
46 & 55 & 62
53 & 58 & 64
78 & 85 & 91
43 & 57 & 63
43 & 61 & 63
45 & 56 & 63
45 & 58 & 68
47 & 61 & 68
121 & 134 & 142


==> ontowis-results/postgres/no-manual-keys/postgresIntView.graph.txt <==
(1,136)(2,202)(3,247)(4,189)(5,269)(6,320)(7,271)(8,331)(9,428)(10,308)(11,400)(12,558)
(1,136)(2,198)(3,242)(4,189)(5,279)(6,314)(7,240)(8,319)(9,416)(10,297)(11,395)(12,563)
(1,141)(2,200)(3,240)(4,194)(5,273)(6,303)(7,242)(8,315)(9,413)(10,291)(11,393)(12,570)
(1,141)(2,201)(3,258)(4,190)(5,259)(6,298)(7,239)(8,317)(9,413)(10,308)(11,392)(12,549)
(1,145)(2,199)(3,232)(4,196)(5,335)(6,298)(7,253)(8,314)(9,411)(10,294)(11,395)(12,541)
(1,203)(2,234)(3,250)(4,223)(5,283)(6,324)(7,268)(8,346)(9,442)(10,331)(11,430)(12,576)


==> ontowis-results/postgres/no-manual-keys/postgresIntView.table.txt <==
136 & 202 & 247
136 & 198 & 242
141 & 200 & 240
141 & 201 & 258
145 & 199 & 232
203 & 234 & 250
189 & 269 & 320
189 & 279 & 314
194 & 273 & 303
190 & 259 & 298
196 & 335 & 298
223 & 283 & 324
271 & 331 & 428
240 & 319 & 416
242 & 315 & 413
239 & 317 & 413
253 & 314 & 411
268 & 346 & 442
308 & 400 & 558
297 & 395 & 563
291 & 393 & 570
308 & 392 & 549
294 & 395 & 541
331 & 430 & 576


==> ontowis-results/postgres/no-manual-keys/postgresStr.graph.txt <==
(1,42)(2,43)(3,52)(4,43)(5,38)(6,53)(7,42)(8,42)(9,56)(10,50)(11,44)(12,61)
(1,41)(2,41)(3,53)(4,41)(5,39)(6,54)(7,43)(8,42)(9,56)(10,46)(11,50)(12,59)
(1,43)(2,39)(3,61)(4,43)(5,39)(6,54)(7,43)(8,42)(9,56)(10,46)(11,47)(12,60)
(1,45)(2,42)(3,57)(4,48)(5,42)(6,58)(7,54)(8,47)(9,60)(10,51)(11,50)(12,64)
(1,51)(2,43)(3,59)(4,50)(5,46)(6,60)(7,59)(8,50)(9,64)(10,56)(11,55)(12,69)
(1,167)(2,116)(3,148)(4,160)(5,147)(6,158)(7,164)(8,165)(9,175)(10,190)(11,188)(12,204)


==> ontowis-results/postgres/no-manual-keys/postgresStr.table.txt <==
42 & 43 & 52
41 & 41 & 53
43 & 39 & 61
45 & 42 & 57
51 & 43 & 59
167 & 116 & 148
43 & 38 & 53
41 & 39 & 54
43 & 39 & 54
48 & 42 & 58
50 & 46 & 60
160 & 147 & 158
42 & 42 & 56
43 & 42 & 56
43 & 42 & 56
54 & 47 & 60
59 & 50 & 64
164 & 165 & 175
50 & 44 & 61
46 & 50 & 59
46 & 47 & 60
51 & 50 & 64
56 & 55 & 69
190 & 188 & 204


==> ontowis-results/postgres/no-manual-keys/postgresStrView.graph.txt <==
(1,173)(2,256)(3,321)(4,224)(5,316)(6,420)(7,287)(8,397)(9,545)(10,337)(11,476)(12,637)
(1,177)(2,254)(3,316)(4,228)(5,315)(6,413)(7,275)(8,395)(9,546)(10,343)(11,486)(12,629)
(1,181)(2,253)(3,308)(4,222)(5,309)(6,403)(7,294)(8,392)(9,550)(10,343)(11,492)(12,633)
(1,176)(2,252)(3,324)(4,234)(5,314)(6,392)(7,286)(8,393)(9,542)(10,335)(11,492)(12,629)
(1,181)(2,252)(3,310)(4,233)(5,314)(6,388)(7,287)(8,407)(9,534)(10,335)(11,489)(12,627)
(1,244)(2,275)(3,344)(4,260)(5,347)(6,431)(7,315)(8,440)(9,581)(10,376)(11,514)(12,682)


==> ontowis-results/postgres/no-manual-keys/postgresStrView.table.txt <==
173 & 256 & 321
177 & 254 & 316
181 & 253 & 308
176 & 252 & 324
181 & 252 & 310
244 & 275 & 344
224 & 316 & 420
228 & 315 & 413
222 & 309 & 403
234 & 314 & 392
233 & 314 & 388
260 & 347 & 431
287 & 397 & 545
275 & 395 & 546
294 & 392 & 550
286 & 393 & 542
287 & 407 & 534
315 & 440 & 581
337 & 476 & 637
343 & 486 & 629
343 & 492 & 633
335 & 492 & 629
335 & 489 & 627
376 & 514 & 682


==> ontowis-results/postgres100M/manual-keys/postgresIntView.graph.txt <==
(1,89907)(2,80465)(3,90164)(4,127478)(5,123473)(6,126394)(7,160994)(8,158965)(9,166706)(10,258756)(11,256198)(12,262414)
(1,69937)(2,55742)(3,60105)(4,127168)(5,124025)(6,125039)(7,162318)(8,161768)(9,166713)(10,258567)(11,258160)(12,260859)
(1,56241)(2,56329)(3,59581)(4,127661)(5,125387)(6,129507)(7,160228)(8,164210)(9,163476)(10,262777)(11,263927)(12,261882)


==> ontowis-results/postgres100M/manual-keys/postgresIntView.table.txt <==
89907 & 80465 & 90164
69937 & 55742 & 60105
56241 & 56329 & 59581
127478 & 123473 & 126394
127168 & 124025 & 125039
127661 & 125387 & 129507
160994 & 158965 & 166706
162318 & 161768 & 166713
160228 & 164210 & 163476
258756 & 256198 & 262414
258567 & 258160 & 260859
262777 & 263927 & 261882


==> ontowis-results/postgres100M/no-manual-keys/postgresInt.graph.txt <==
(1,33092)(2,34598)(3,38261)(4,35061)(5,40628)(6,44010)(7,31183)(8,36326)(9,39715)(10,39456)(11,42505)(12,43226)
(1,27678)(2,34484)(3,40699)(4,24739)(5,31019)(6,40902)(7,33443)(8,38412)(9,46703)(10,58470)(11,55836)(12,64043)
(1,30642)(2,24127)(3,27409)(4,26378)(5,23936)(6,28180)(7,26845)(8,25084)(9,30571)(10,54460)(11,37987)(12,61322)


==> ontowis-results/postgres100M/no-manual-keys/postgresInt.table.txt <==
33092 & 34598 & 38261
27678 & 34484 & 40699
30642 & 24127 & 27409
35061 & 40628 & 44010
24739 & 31019 & 40902
26378 & 23936 & 28180
31183 & 36326 & 39715
33443 & 38412 & 46703
26845 & 25084 & 30571
39456 & 42505 & 43226
58470 & 55836 & 64043
54460 & 37987 & 61322


==> ontowis-results/postgres100M/no-manual-keys/postgresIntView.graph.txt <==
(1,155329)(2,233036)(3,306822)(4,237939)(5,357133)(6,470173)(7,301614)(8,450355)(9,596186)(10,484799)(11,710921)(12,944842)
(1,163427)(2,247375)(3,336214)(4,244957)(5,374701)(6,492976)(7,313454)(8,467451)(9,621753)(10,497433)(11,737316)(12,984687)
(1,182725)(2,292524)(3,402491)(4,264017)(5,407329)(6,549186)(7,330196)(8,498662)(9,671774)(10,514041)(11,778225)(12,1037260)


==> ontowis-results/postgres100M/no-manual-keys/postgresIntView.table.txt <==
155329 & 233036 & 306822
163427 & 247375 & 336214
182725 & 292524 & 402491
237939 & 357133 & 470173
244957 & 374701 & 492976
264017 & 407329 & 549186
301614 & 450355 & 596186
313454 & 467451 & 621753
330196 & 498662 & 671774
484799 & 710921 & 944842
497433 & 737316 & 984687
514041 & 778225 & 1037260


==> slegge-results/diff.csv <==
Query,SPARQL Size(chars),SQL Size (chars) notuning, keys, tmap, fulltuning, Decrease %, Num. results,Unfolding (ms),Query Execution(ms) notuning, keys, tmap, fulltuning, Decrease %, Total time(ms) notuning, fulltuning, keys, tmap, Tuning improvement %
001/02,503,11821,10037,11821,10037,15.0918,0,5.71667,1.2e+06,1.2e+06,1.2e+06,1.2e+06,0,1.2e+06,1.2e+06,1.2e+06,999606,0
001/03,564,19637,9548,19637,9548,51.3775,5328,33.2843,30783.3,2621.05,33703.8,4761.34,84.5327,31045.3,6061.19,3684.21,34000.6,80.4763
001/04,609,38485,31533,38485,31533,18.0642,0,0,1.2e+06,1.2e+06,1.2e+06,1.2e+06,0,1.2e+06,1.2e+06,1.2e+06,1.2e+06,0
001/05,187,1089,1089,1089,1089,0,2021,4.071,941.032,134.461,156.651,733.511,22.0525,1012.98,819.575,214.024,230.256,19.0923
001/06,466,12503,10227,12503,10227,18.2036,0,0,1.2e+06,6290.97,1.2e+06,7374.29,99.3855,1.2e+06,9883.01,7872.42,1.2e+06,99.1764
003/01,173,986,718,986,718,27.1805,2167,3.89933,366.679,44.4633,1987.8,70.9067,80.6625,451.915,504.151,179.35,2067.74,-11.5589
003/02,277,6921,4073,6921,4073,41.1501,0,0,1.2e+06,3430.43,1.2e+06,3779.4,99.685,1.2e+06,4826.36,4155.76,1.2e+06,99.5978
003/03,519,11507,8651,11507,8651,24.8197,6960,20.124,14304.3,6353.96,17691.2,4671.39,67.3428,14567.4,4967.53,6623.08,17964.5,65.8997
003/04,656,56981,27573,56981,27573,51.6102,6960,57.0213,86441.9,3405.2,85304.4,4586.41,94.6942,86767.8,12109,9429.02,85675.7,86.0444
015/01,606,4433,4433,4433,4433,0,84780,17.122,54895.1,61497.6,58300.7,57356.1,-4.48317,62141.3,63499.7,68260.8,65105.3,-2.18603
015/02,622,4440,4440,4440,4440,0,100000,14.662,25433.1,15742.3,20225.2,30039.5,-18.112,28549.6,33677.2,19017.4,24076.2,-17.9605
015/03,298,2509,2509,2509,2509,0,35337,8.174,1134.38,944.526,948.556,3668.27,-223.372,7989.24,17951.3,6465.96,7545.05,-124.693
015/04,486,3502,3502,3502,3502,0,41309,10.6877,10115.4,6861.07,8541.72,29647.8,-193.097,11833.1,31336.3,8171.11,9801.5,-164.82
016/01,365,2011,2011,2011,2011,0,135,7.28633,4275.76,3685.87,2950.71,3691.98,13.6532,4308.22,3723.52,3712.19,2978.29,13.5718
016/02,209,6261,6261,1088,1088,82.6226,1339,8.44833,10372.5,7958.93,1403.7,2105.41,79.7019,10429.7,2158.47,8015.69,1456.93,79.3047
021/01,304,2264,2264,2264,2264,0,561,6.745,2742.46,2529.16,1410.97,2268.31,17.2894,2776.08,2305.11,2567.88,1451.74,16.9651
027/01,302,2264,2264,2264,2264,0,561,6.77267,2357.58,1593.93,2391.84,1857.84,21.1974,2388.74,1899.88,1627.63,2438.27,20.4651
027/02,509,39559,39559,7396,7396,81.3039,0,33394.1,1.2e+06,1.2e+06,837.95,873.648,99.9272,1.2e+06,15743.8,1.2e+06,12191.3,98.688
032/01,355,4569,4569,4569,4569,0,32,10.2107,22485.1,37670.1,8550.75,19813.1,11.8835,22502.9,19851,37686.8,8577.82,11.7847
037/01,575,6307,6307,6307,6307,0,84780,19.244,18320.8,15721.6,17622.9,29300.5,-59.9305,22952.3,35534.5,19957,22280.3,-54.8191
037/02,451,3470,3470,3470,3470,0,16,8.13167,9778.67,5903.43,8310.55,19336.1,-97.7374,9795.49,19363.3,5920.65,8331.43,-97.676
037/03,302,2264,2264,2264,2264,0,561,0.0786667,2667.71,2551.97,2468.73,1908.6,28.4556,2690.15,1930.75,2574.57,2493.98,28.2288
037/04,707,6920,6920,6920,6920,0,0,0,1.2e+06,1.2e+06,1.2e+06,1.2e+06,0,1.2e+06,1.2e+06,1.2e+06,1.2e+06,0
037/05,811,90899,90899,17354,17354,80.9085,0,0,1.2e+06,1.2e+06,9682.61,10852.5,99.0956,1.2e+06,1.19357e+06,1.2e+06,1.14463e+06,0.535944
043/01,620,4440,4440,4440,4440,0,0,14.0343,39929,37458.4,35829.9,27767.9,30.4568,39951.4,27811.7,37482.9,35856.6,30.3862
043/02,369,25414,25414,4618,4618,81.8289,0,100000,1.2e+06,1.2e+06,11899.4,12038.7,98.9968,1.2e+06,16483.4,1.2e+06,15523.6,98.6264
048/01,487,2352,2352,2352,2352,0,35337,18.009,4800.56,4518.31,15991.4,13889.3,-189.327,5800.82,14899.2,5515.86,17027.5,-156.846
048/02,578,3164,3164,3164,3164,0,100000,15.636,700.664,743.252,831.693,869.633,-24.1155,21746.9,23180.7,22009.2,23289.2,-6.59302
048/03,602,61312,61312,11810,11810,80.7379,0,0,1.2e+06,1.2e+06,17764.6,18540.5,98.455,1.2e+06,21841.8,1.2e+06,20923.8,98.1798
050/01,452,3470,3470,3470,3470,0,16,0.110333,50950.9,55831.7,67542.3,25556.4,49.8411,50959.6,25569,55845.4,67554.8,49.825
050/02,467,171637,171637,10172,10172,94.0735,20,177.807,47479.9,42978.8,3515.89,3931.96,91.7187,47674.7,3967.93,43185.8,3551.99,91.6771
050/03,952,338016,338016,20442,20442,93.9524,0,129.345,1.2e+06,1.2e+06,71939.8,72276.7,93.9769,1.2e+06,72346.7,1.2e+06,71998.3,93.9711
050/04,967,305985,305985,18800,18800,93.8559,20,389.637,273030,266269,3657.08,3796.8,98.6094,273441,3857.6,266692,3716.71,98.5892
051/01,165,866,866,866,866,0,27653,6.458,7560.12,10130.6,7292.38,5247.2,30.5937,8610.03,6354.55,11158.3,8944.54,26.196
051/02,584,17689,7147,17689,7147,59.5964,78739,26.92,31566.6,1738.02,31878.3,1542.59,95.1132,34515.8,10953.2,9952.91,36220.5,68.266
051/03,360,4463,4463,4463,4463,0,100000,15.2473,8457.74,7244.11,9321.01,10019.9,-18.4705,12551.1,14972.1,11042.3,13548.1,-19.2896
056/01,838,175221,14988,175221,14988,91.4462,0,132.39,1.2e+06,10284.7,1.2e+06,8602.52,99.2831,1.2e+06,29955.6,32201.9,1.19917e+06,97.5037
056/02,898,449717,41249,449717,41249,90.8278,0,148.541,1.2e+06,15463.9,1.2e+06,19421.4,98.3816,1.2e+06,449867,412305,1.2e+06,62.5111
057/01,971,199861,33898,199861,33898,83.0392,0,149.614,1.2e+06,4445.57,1.2e+06,5328.69,99.5559,1.2e+06,15452.3,13966,1.2e+06,98.7123
057/02,837,175221,14988,175221,14988,91.4462,0,140.234,1.2e+06,2822.7,1.2e+06,3408,99.716,1.2e+06,23960.5,22026.4,1.2e+06,98.0033
057/03,620,17689,7147,17689,7147,59.5964,78739,36.199,32655.7,441.231,39913.4,553.775,98.3042,35965.3,7615.39,8383.09,44610.9,78.8257
057/04,681,83813,11933,83813,11933,85.7624,100000,90.3643,193973,903.096,187020,1302.18,99.3287,198614,12905.6,11110.9,191446,93.5022
057/05,374,4496,4496,4496,4496,0,74124,16.035,4369.69,4351.7,3983.94,4677.49,-7.04383,7358.19,7795.6,7227.01,6691.29,-5.9446
057/06,585,17689,7147,17689,7147,59.5964,78739,33.3537,34297.4,378.695,35002,544.519,98.4124,37489.4,7916.37,7715.87,37788.6,78.8837
057/07,165,866,866,866,866,0,27653,0.0943333,9927.76,619.12,7675.96,1231.44,87.596,11082.8,2228.63,1726.75,8638.19,79.8911
057/08,921,209237,36925,209237,36925,82.3525,100000,224.247,354109,83051,316354,112535,68.2201,360937,116688,87168.6,325948,67.6708
057/09,988,216469,39098,216469,39098,81.9383,0,219.837,1.2e+06,5233.66,1.2e+06,5094.17,99.5755,1.2e+06,890228,675768,1.2e+06,25.8144
058/01,484,3502,3502,3502,3502,0,41309,11.8457,56257.2,45246.1,51977.9,48280.6,14.1787,57640.1,49541.8,46614.8,53306.3,14.0497
060/01,638,4203,4203,4203,4203,0,0,100000,1.2e+06,1.2e+06,1.2e+06,1.2e+06,0,1.2e+06,1.2e+06,1.2e+06,1.2e+06,0
060/02,672,215829,215829,13767,13767,93.6213,0,0,1.2e+06,1.2e+06,1764.23,1380.27,99.885,1.2e+06,105110,1.2e+06,79573.1,91.2408
060/03,1088,10440,10440,10440,10440,0,100000,56.2493,79112.2,100313,59076.7,78089.4,1.29285,584553,529037,554638,489428,9.49713
062/01,170,541,541,541,541,0,1588,6.308,1304.39,1357.34,1080.59,574.725,55.9391,1367.74,634.78,1423.09,1149.52,53.5892
062/02,350,4569,4569,4569,4569,0,32,13.7307,46330.4,39023.1,31874.8,24164.2,47.8436,46350.7,24182.9,39042.9,31895.5,47.8262
062/03,302,2264,2264,2264,2264,0,561,0.0796667,2045.29,3477.28,2235.22,2406.19,-17.6457,2075.52,2433.68,3507.21,2259.5,-17.2562
063/01,219,1258,1258,1258,1258,0,100000,5.31067,305.729,371.617,98.926,168.597,44.8543,4083.53,4023.67,4604.45,3493.94,1.46575
063/02,259,1421,1421,1421,1421,0,742,6.00467,132.419,146.205,185.498,112.169,15.2924,215.259,171.813,251.331,267.966,20.1833
063/03,284,1757,1757,1757,1757,0,61316,6.55433,1476.25,205.998,867.168,129.031,91.2595,3625.55,2530.83,2554.61,3080.7,30.1945
063/04,324,4415,4415,4415,4415,0,83308,9.69867,2078.05,2116.47,2021.72,4670.12,-124.736,4861.21,8945.41,5829.02,4969.03,-84.0161
063/05,378,4751,4751,4751,4751,0,83308,10.885,1595.81,2044.05,1492.57,1977.6,-23.9244,5659.89,6681.85,6218.75,4599.88,-18.0563
063/06,431,5667,5667,5667,5667,0,68534,0.114333,10424.3,9539.67,9971.82,8929.69,14.3379,13083.1,13004.6,12769.6,12436.6,0.600099


==> slegge-results/full_tuning_res.tsv <==
SPARQL	SPARQL size	 SQL size	no.results	Unfold ms	SQL execution ms	Total ms
001/01	401	3196	36612	257.841 ms	14039.164 ms	16584.884 ms
001/02	503	9973		100.361 ms	ERROR: timeout (600 secs)	601017.264 ms
001/03	564	31342	100000	159.094 ms	2542.151 ms	7642595.667916 ms
001/05	187	1198	2021	10.909 ms	476.783 ms	545.933 ms
002/01	222	0		10.361 ms	ERROR: SQL query execution returns NULL	23.241 ms
003/01	173	572	2167	8.063 ms	76.501 ms	142.539 ms
003/02	277	8869	29418	24.819 ms	3302.817 ms	10267.633 ms
003/03	519	19363	8352	64.03 ms	7272.392 ms	25135.177 ms
003/04	656	61307	8352	165.03 ms	15663.143 ms	20436.259 ms
015/01	606	4421	84780	28.915 ms	120261.804 ms	125072.372 ms
015/02	622	4445	0	26.123 ms	30427.372 ms	30458.105 ms
015/03	298	2309	35337	14.503 ms	1207.124 ms	7606.742 ms
015/04	486	3171	41309	17.639 ms	6351.363 ms	7419.193 ms
016/01	365	2368	135	28.761 ms	1867.025 ms	1913.623 ms
016/02	209	5321	1339	11.798 ms	10462.821 ms	10520.224 ms
021/01	304	1941	561	10.057 ms	464.167 ms	494.424 ms
027/01	302	1941	561	10.118 ms	463.034 ms	495.038 ms
027/02	509	30436		125.55 ms	ERROR: timeout (600 secs)	601139.219 ms
032/01	355	4019	32	21.879 ms	15767.71 ms	15796.415 ms
037/01	575	6041	84780	34.5 ms	117280.623 ms	121606.544 ms
037/02	451	3139	16	16.8 ms	6259.004 ms	6281.288 ms
037/03	302	1941	561	0.117 ms	715.73 ms	736.244 ms
037/04	707	6296		40.574 ms	ERROR: timeout (600 secs)	600108.886 ms
037/05	811	67123		174.962 ms	ERROR: timeout (600 secs)	601325.698 ms
037/06	987	34131		93.2 ms	ERROR: timeout (600 secs)	601124.033 ms
037/07	328	27888	100	31.477 ms	193399.609 ms	193446.641 ms
043/01	620	4445	0	21.736 ms	50355.465 ms	50384.796 ms
043/02	369	19196		42.91 ms	ERROR: timeout (600 secs)	600869.454508 ms
048/01	487	2297		14.001 ms	ERROR: timeout (600 secs)	600212.623 ms
048/02	587	3147		21.389 ms	ERROR: timeout (600 secs)	600235.937 ms
048/03	611	48265		92.962 ms	ERROR: timeout (600 secs)	600255.431 ms
050/01	452	3139	16	14.416 ms	38494.349 ms	38525.687 ms
050/02	467	83279	20	119.512 ms	169820.132 ms	169953.714 ms
050/03	952	165759		257.426 ms	ERROR: timeout (600 secs)	601396.814 ms
050/04	967	152431		290.452 ms	ERROR: timeout (600 secs)	601129.566284 ms
051/01	165	844	27653	6.018 ms	7845.965 ms	9114.443 ms
051/02	584	7972	72656	34.583 ms	15168.97 ms	17990.272 ms
051/03	208	0		4.51 ms	ERROR: SQL query execution returns NULL	11.338 ms
056/01	836	7034	72	46.206 ms	61025.798 ms	61095.203 ms
056/02	836	7034	72	0.155 ms	60387.782 ms	60405.13 ms
057/01	970	17886	3402	69.759 ms	162412.724 ms	162664.706 ms
057/02	836	7034	72	0.163 ms	61849.677 ms	61874.874 ms
057/03	620	8224	72656	35.75 ms	18420.198 ms	21506.066 ms
057/04	681	13308	84822	47.72 ms	21548.101 ms	25321.969 ms
057/05	374	4925	74124	15.59 ms	7394.351 ms	10554.362 ms
057/06	585	7972	72656	31.558 ms	14983.118 ms	17995.18 ms
057/07	165	844	27653	0.092 ms	756.292 ms	2050.945 ms
058/01	484	3171	41309	13.381 ms	35346.035 ms	36935.83 ms
060/01	638	4420		21.739 ms	ERROR: timeout (600 secs)	600691.35 ms
060/02	672	113579		203.6 ms	ERROR: SQL query execution returns NULL	31243.643 ms
060/03	1088	5431		44.129 ms	ERROR: timeout (600 secs)	601041.184 ms
062/01	170	443	1588	4.437 ms	122.324 ms	183.558 ms
062/02	350	4019	32	12.728 ms	25797.085 ms	25816.12 ms
062/03	302	1941	561	0.118 ms	621.048 ms	646.848 ms
063/01	219	1397	100000	5.945 ms	1229.982 ms	5155.864 ms
063/02	259	1514	742	6.567 ms	4077.033 ms	4185.381 ms
063/03	284	1860	61316	7.717 ms	70.156 ms	2392.386 ms
063/04	324	2357	41654	8.377 ms	5706.265 ms	7300.088 ms
063/05	378	2507	41654	9.443 ms	2151.407 ms	3813.16 ms
063/06	431	2979	34267	11.209 ms	1285.007 ms	4363.016 ms


==> slegge-results/keytuning_res.tsv <==
SPARQL	SPARQL size	 SQL size	no.results	Unfold ms	SQL execution ms	Total ms
001/01	401	3196	36612	10.372 ms	17520.444 ms	19386.544 ms
001/02	503	9973		18.547 ms	ERROR: timeout (600 secs)	600894.822 ms
001/03	564	31342	100000	57.779 ms	2714.154 ms	6645479.749379 ms
001/05	187	1198	2021	4.95 ms	6356.603 ms	6421.255 ms
002/01	222	0		4.551 ms	ERROR: SQL query execution returns NULL	33.362 ms
003/01	173	572	2167	3.994 ms	225.455 ms	290.059 ms
003/02	277	8869	29418	13.877 ms	4336.39 ms	10986.59 ms
003/03	519	19363	8352	29.893 ms	8491.77 ms	19605.203 ms
003/04	656	61307	8352	80.203 ms	14568.703 ms	19884.867 ms
015/01	606	4421	84780	19.481 ms	123518.366 ms	130999.054 ms
015/02	622	4445	0	17.376 ms	29233.886 ms	29256.186 ms
015/03	298	2309	35337	9.726 ms	1331.545 ms	9147.249 ms
015/04	486	3171	41309	12.12 ms	6132.546 ms	7727.853 ms
016/01	365	2368	135	8.636 ms	1801.298 ms	1830.408 ms
016/02	209	5321	1339	8.982 ms	3772.712 ms	3836.351 ms
021/01	304	1941	561	7.088 ms	537.243 ms	568.147 ms
027/01	302	1941	561	7.128 ms	588.424 ms	621.473 ms
027/02	509	30436		75.27 ms	ERROR: timeout (600 secs)	600561.048 ms
032/01	355	4019	32	11.641 ms	12009.648 ms	12038.099 ms
037/01	575	6041	84780	22.321 ms	110717.256 ms	115725.617 ms
037/02	451	3139	16	11.791 ms	5564.018 ms	5581.052 ms
037/03	302	1941	561	0.098 ms	722.379 ms	748.438 ms
037/04	707	6296		27.882 ms	ERROR: timeout (600 secs)	600434.288 ms
037/05	811	67123		146.851 ms	ERROR: timeout (600 secs)	600306.042 ms
037/06	987	34131		70.002 ms	ERROR: timeout (600 secs)	601136.808108 ms
037/07	328	27888	100	22.204 ms	206040.911 ms	206088.667 ms
043/01	620	4445	0	17.074 ms	68098.566 ms	68134.32 ms
043/02	369	19196		35.212 ms	ERROR: timeout (600 secs)	600560.422 ms
048/01	487	2297		11.703 ms	ERROR: timeout (600 secs)	600209.404 ms
048/02	587	3147		16.048 ms	ERROR: timeout (600 secs)	600206.712 ms
048/03	611	48265		85.134 ms	ERROR: timeout (600 secs)	600289.806 ms
050/01	452	3139	16	12.161 ms	24856.973 ms	24877.146 ms
050/02	467	83279	20	118.582 ms	110927.253 ms	111057.723 ms
050/03	952	165759		265.636 ms	ERROR: timeout (600 secs)	600713.623631 ms
050/04	967	152431	20	231.333 ms	587700.542 ms	587946.413 ms
051/01	165	844	27653	5.083 ms	5721.313 ms	6729.756 ms
051/02	584	7972	72656	28.609 ms	19074.251 ms	21776.182 ms
051/03	208	0		2.51 ms	ERROR: SQL query execution returns NULL	8.3 ms
056/01	836	7034	72	38.646 ms	52615.756 ms	52676.699 ms
056/02	836	7034	72	0.165 ms	57419.733 ms	57439.876 ms
057/01	970	17886	3402	57.019 ms	119651.414 ms	119887.734 ms
057/02	836	7034	72	0.175 ms	51817.015 ms	51849.373 ms
057/03	620	8224	72656	31.489 ms	24287.503 ms	27121.888 ms
057/04	681	13308	84822	43.233 ms	10416.883 ms	13953.07 ms
057/05	374	4925	74124	14.384 ms	12105.715 ms	15042.145 ms
057/06	585	7972	72656	28.82 ms	22743.913 ms	25455.192 ms
057/07	165	844	27653	0.098 ms	635.242 ms	1721.835 ms
058/01	484	3171	41309	12.03 ms	27953.269 ms	29381.273 ms
060/01	638	4420		20.264 ms	ERROR: timeout (600 secs)	600262.53 ms
060/02	672	113579		188.649 ms	ERROR: timeout (600 secs)	601366.749 ms
060/03	1088	5431		40.581 ms	ERROR: timeout (600 secs)	601057.849 ms
062/01	170	443	1588	4.091 ms	171.326 ms	247.506 ms
062/02	350	4019	32	11.717 ms	8153.901 ms	8171.346 ms
062/03	302	1941	561	0.111 ms	962.487 ms	986.106 ms
063/01	219	1397	100000	5.836 ms	1129.226 ms	4737.291 ms
063/02	259	1514	742	6.059 ms	292.826 ms	363.432 ms
063/03	284	1860	61316	6.747 ms	319.398 ms	2578.69 ms
063/04	324	2357	41654	7.413 ms	6008.797 ms	7479.819 ms
063/05	378	2507	41654	8.335 ms	2112.573 ms	3768.642 ms
063/06	431	2979	34267	10.244 ms	1200.144 ms	2698.967 ms


==> slegge-results/notuning_res.tsv <==
SPARQL	SPARQL size	 SQL size	no.results	Unfold ms	SQL execution ms	Total ms
001/01	401	3348	55604	12.42 ms	6846.752 ms	10570.422 ms
001/02	503	10895		20.79 ms	ERROR: timeout (600 secs)	640434.498 ms
001/03	564	41050		72.463 ms	ERROR: timeout (600 secs)	601277.537 ms
001/05	187	1198	2021	5.857 ms	517.873 ms	590.766 ms
002/01	222	0		4.206 ms	ERROR: SQL query execution returns NULL	32.909 ms
003/01	173	723	2167	4.648 ms	119.055 ms	206.724 ms
003/02	277	11679	100000	15.99 ms	5981.933 ms	21635.537 ms
003/03	519	22193	8352	38.911 ms	23438.196 ms	60106.206 ms
003/04	656	103733		138.59 ms	ERROR: timeout (600 secs)	600879.580564 ms
015/01	606	4421	84780	21.302 ms	142647.46 ms	150156.333 ms
015/02	622	4445	0	18.007 ms	33427.28 ms	33450.222 ms
015/03	298	2309	35337	9.645 ms	1354.113 ms	9595.63 ms
015/04	486	3171	41309	12.727 ms	6211.206 ms	7597.04 ms
016/01	365	2368	135	8.755 ms	4149.98 ms	4177.171 ms
016/02	209	7933	1339	12.926 ms	18076.71 ms	18141.23 ms
021/01	304	1941	561	7.417 ms	4258.073 ms	4302.061 ms
027/01	302	1941	561	9.602 ms	2252.996 ms	2299.729 ms
027/02	509	46684		112.025 ms	ERROR: timeout (600 secs)	601000.355 ms
032/01	355	4019	32	12.632 ms	12880.876 ms	12902.095 ms
037/01	575	6041	84780	23.757 ms	123522.04 ms	128439.36 ms
037/02	451	3139	16	12.889 ms	5760.648 ms	5780.494 ms
037/03	302	1941	561	0.1 ms	655.289 ms	680.449 ms
037/04	707	6296		29.247 ms	ERROR: timeout (600 secs)	600805.264 ms
037/05	811	102705		171.04 ms	ERROR: timeout (600 secs)	601254.876 ms
037/06	987	34429		70.33 ms	ERROR: timeout (600 secs)	601081.878 ms
037/07	328	29826		25.346 ms	ERROR: timeout (600 secs)	600209.901087 ms
043/01	620	4445	0	17.766 ms	76973.349 ms	76999.442 ms
043/02	369	29824		52.332 ms	ERROR: timeout (600 secs)	600419.684 ms
048/01	487	2297		11.714 ms	ERROR: timeout (600 secs)	600261.648 ms
048/02	587	3147		16.224 ms	ERROR: timeout (600 secs)	600103.413 ms
048/03	611	73282		121.978 ms	ERROR: timeout (600 secs)	600564.129 ms
050/01	452	3139	16	12.356 ms	33144.388 ms	33163.503 ms
050/02	467	200562	20	206.997 ms	600145.172102 ms	600387.305102 ms
050/03	952	396942		438.034 ms	ERROR: timeout (600 secs)	601140.59 ms
050/04	967	360475		447.134 ms	ERROR: timeout (600 secs)	601211.988 ms
051/01	165	844	27653	5.363 ms	4037.357 ms	5094.581 ms
051/02	584	15333	78739	34.956 ms	9768.652 ms	13045.21 ms
051/03	208	0		2.834 ms	ERROR: SQL query execution returns NULL	10.325 ms
056/01	836	68949	3696	76.609 ms	6986.85 ms	374723.356 ms
056/02	836	68949	3696	0.777 ms	764.876 ms	367752.654 ms
057/01	970	84549	3435	123.124 ms	250787.446 ms	251090.816 ms
057/02	836	68949	3696	0.789 ms	798.811 ms	355801.471 ms
057/03	620	15669	78739	39.597 ms	14147.441 ms	17209.594 ms
057/04	681	69781	100000	94.377 ms	109903.74 ms	115031.364 ms
057/05	374	4925	74124	14.341 ms	12370.364 ms	15369.264 ms
057/06	585	15333	78739	33.693 ms	15367.972 ms	18699.34 ms
057/07	165	844	27653	0.088 ms	643.836 ms	1844.494 ms
058/01	484	3171	41309	12.4 ms	13922.649 ms	15437.114 ms
060/01	638	4420		19.844 ms	ERROR: timeout (600 secs)	600910.583 ms
060/02	672	267586		352.438 ms	ERROR: SQL query execution returns NULL	8460.535 ms
060/03	1088	5431		41.814 ms	ERROR: timeout (600 secs)	600786.707876 ms
062/01	170	443	1588	4.222 ms	609.082 ms	677.338 ms
062/02	350	4019	32	11.841 ms	29346.952 ms	29364.332 ms
062/03	302	1941	561	0.107 ms	615.201 ms	652.168 ms
063/01	219	1397	100000	5.617 ms	974.547 ms	4531.801 ms
063/02	259	1514	742	5.984 ms	80.324 ms	185.99 ms
063/03	284	1860	61316	7.457 ms	61.991 ms	2291.575 ms
063/04	324	2357	41654	7.638 ms	4791.775 ms	6255.341 ms
063/05	378	2507	41654	8.691 ms	1991.857 ms	3523.815 ms
063/06	431	2979	34267	10.733 ms	889.055 ms	3612.275 ms


==> slegge-results/results-dec14.csv <==
SPARQL,SPARQL size, SQL size,,,no.results,,,Unfold ms,,,SQL execution ms,,,Total ms,,
,,keys,No tuning,Full tuning,keys,No tuning,Full tuning,keys,No tuning,Full tuning,keys,No tuning,Full tuning,keys,No tuning,Full tuning
001/01,401,3013,3306,3013,36612,36612,36612,7.724 ms,10.697 ms,225.341 ms,2286.224 ms,3735.12 ms,2949.796 ms,5412.109 ms,5716.584 ms,6614.704 ms
001/02,503,10037,11821,10037,,,,13.974 ms,19.33 ms,75.05 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),3600655.269761 ms,3600875.494428 ms,3600751.335783 ms
001/03,564,9548,19637,9548,5011,5328,5011,18.442 ms,31.877 ms,98.559 ms,980.786 ms,25883.076 ms,5585.996 ms,2516.579 ms,26164.612 ms,6687.516 ms
001/04,609,31533,38485,31533,,,,32.145 ms,43.184 ms,121.244 ms,ERROR: SQL query execution returns NULL,ERROR: timeout (3600 secs),ERROR: SQL query execution returns NULL,3132903.515679 ms,3670114.709485 ms,3281218.73226 ms
001/05,187,1089,1089,1089,2021,2021,2021,4.014 ms,4.845 ms,8.601 ms,127.462 ms,684.145 ms,183.101 ms,209.284 ms,776.375 ms,280.753 ms
001/06,466,10227,12503,10227,28188,,28188,14.47 ms,18.528 ms,33.108 ms,3653.345 ms,ERROR: timeout (3600 secs),7968.307 ms,5705.123 ms,3600294.978808 ms,9886.173 ms
002/01,222,0,0,0,,,,3.276 ms,4.59 ms,12.215 ms,ERROR: SQL query execution returns NULL,ERROR: SQL query execution returns NULL,ERROR: SQL query execution returns NULL,12.896 ms,14.327 ms,42.78 ms
003/01,173,718,986,718,2167,2167,2167,3.553 ms,4.236 ms,6.74 ms,42.927 ms,864.671 ms,405.674 ms,448.225 ms,947.481 ms,659.182 ms
003/02,277,4073,6921,4073,22642,,22642,7.643 ms,9.818 ms,14.989 ms,1199.94 ms,ERROR: timeout (3600 secs),7339.81 ms,1943.557 ms,3600417.436088 ms,8127.39 ms
003/03,519,8651,11507,8651,6960,6960,6960,15.417 ms,19.615 ms,29.35 ms,5922.805 ms,12214.446 ms,6508.889 ms,6183.515 ms,12491.812 ms,6789.698 ms
003/04,656,27573,56981,27573,6960,6960,6960,35.968 ms,61.019 ms,66.38 ms,2602.527 ms,65803.424671 ms,2901.841 ms,6764.711 ms,66175.641671 ms,7298.114 ms
015/01,606,4433,4433,4433,84780,84780,84780,15.257 ms,17.35 ms,35.103 ms,42920.063 ms,61906.81 ms,195414.282 ms,51287.256 ms,70076.86 ms,203701.809 ms
015/02,622,4440,4440,4440,100000,100000,100000,12.996 ms,15.814 ms,31.311 ms,16111.154 ms,16556.939 ms,21803.4 ms,19673.723 ms,20158.521 ms,25121.444 ms
015/03,298,2509,2509,2509,35337,35337,35337,7.625 ms,8.22 ms,11.074 ms,839.954 ms,952.545 ms,1026.688 ms,6035.502 ms,7080.648 ms,6821.911 ms
015/04,486,3502,3502,3502,41309,41309,41309,9.358 ms,10.837 ms,17.439 ms,5603.016 ms,5538.06 ms,8433.669 ms,6571.12 ms,6876.933 ms,9814.469 ms
016/01,365,2011,2011,2011,135,135,135,6.778 ms,7.495 ms,11.89 ms,5725.37 ms,3031.447 ms,4232.409 ms,5747.647 ms,3055.295 ms,4276.702 ms
016/02,209,3478,3478,1088,1339,1339,1339,5.398 ms,6.238 ms,4.937 ms,6062.719 ms,5737.651 ms,1588.377 ms,6115.606 ms,5789.058 ms,1652.972 ms
021/01,304,2264,2264,2264,561,561,561,5.715 ms,6.599 ms,8.926 ms,728.44 ms,824.044 ms,2768.159 ms,759.679 ms,850.538 ms,2814.278 ms
027/01,302,2264,2264,2264,561,561,561,5.697 ms,6.675 ms,8.87 ms,2603.914 ms,798.738 ms,2800.738 ms,2628.705 ms,828.973 ms,2842.484 ms
027/02,509,23268,23268,7396,,,100000,43.443 ms,47.717 ms,37.229 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),974.543 ms,3600448.162433 ms,3600536.539991 ms,20296.245 ms
032/01,355,4569,4569,4569,32,32,32,9.403 ms,10.511 ms,16.925 ms,49754.641 ms,54233.433 ms,6090.44 ms,49779.133 ms,54277.135 ms,6136.679 ms
037/01,575,6307,6307,6307,84780,84780,84780,16.61 ms,18.943 ms,30.763 ms,17422.887 ms,17327.966 ms,24095.495 ms,22667.026 ms,22448.961 ms,28724.436 ms
037/02,451,3470,3470,3470,16,16,16,9.092 ms,10.657 ms,15.355 ms,6949.342 ms,5431.699 ms,6210.45 ms,6963.008 ms,5446.621 ms,6240.24 ms
037/03,302,2264,2264,2264,561,561,561,0.078 ms,0.074 ms,0.095 ms,5357.051 ms,3338.129 ms,2749.758 ms,5375.3 ms,3360.912 ms,2780.726 ms
037/04,707,6920,6920,6920,,,,19.089 ms,21.938 ms,37.193 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),3600798.348176 ms,3600889.79462 ms,3600527.818491 ms
037/05,811,53920,53920,17354,,,100000,89.482 ms,95.987 ms,65.622 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),6334.123 ms,3600927.231307 ms,3600615.955391 ms,1260078.116 ms
037/06,987,0,0,0,0,0,0,6.948 ms,8.272 ms,12.836 ms,4.575 ms,5.151 ms,8.722 ms,16.368 ms,17.175 ms,39.724 ms
037/07,328,0,0,0,0,0,0,4.457 ms,2.366 ms,3.785 ms,3.048 ms,2.034 ms,2.84 ms,12.115 ms,7.62 ms,19.077 ms
043/01,620,4440,4440,4440,0,0,0,19.655 ms,14.617 ms,21.933 ms,28705.711 ms,20194.831 ms,36392.903 ms,28734.079 ms,20216.63 ms,36440.224 ms
043/02,369,14818,14818,4618,100000,100000,100000,20.822 ms,22.65 ms,14.091 ms,3513672.137999 ms,3299636.565 ms,9721.154 ms,3517031.570999 ms,3303399.382 ms,13183.661 ms
048/01,487,2398,2398,2398,35337,35337,35337,8.96 ms,9.748 ms,13.725 ms,497047.646 ms,479842.478043 ms,437237.75 ms,498288.494 ms,480857.765043 ms,438513.82 ms
048/02,587,3248,3248,3248,,,,11.56 ms,13.448 ms,18.768 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),3600670.813641 ms,3600556.2923 ms,3601085.836794 ms
048/03,611,36740,36740,11894,,,,48.466 ms,54.19 ms,30.532 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),3600650.816686 ms,3600611.112987 ms,3600636.524499 ms
050/01,452,3470,3470,3470,16,16,16,8.858 ms,10.218 ms,14.825 ms,35967.517 ms,51036.003 ms,33246.319 ms,35982.394 ms,51059.272 ms,33282.071 ms
050/02,467,101368,101368,10172,20,20,20,102.463 ms,112.75 ms,19.509 ms,27905.795 ms,29467.235 ms,3905.462 ms,28033.494 ms,29599.153 ms,3938.894 ms
050/03,952,200518,200518,22929,,,,342.761 ms,304.432 ms,52.921 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),ERROR: SQL query execution returns NULL,3601124.040282 ms,3601142.578557 ms,100.607 ms
050/04,967,181708,181708,20237,20,20,,324.57 ms,295.997 ms,118.791 ms,208802.179 ms,209583.942 ms,ERROR: SQL query execution returns NULL,209137.719 ms,209911.633 ms,161.937 ms
051/01,165,866,866,866,27653,27653,27653,3.882 ms,4.286 ms,5.853 ms,8590.417 ms,6920.068 ms,2517.113 ms,9617.341 ms,8151.434 ms,3290.717 ms
051/02,584,7147,17689,7147,72656,78739,72656,17.996 ms,25.718 ms,27.095 ms,1568.027 ms,18197.082 ms,1297.826 ms,7740.225 ms,21264.707 ms,6581.368 ms
051/03,360,4463,4463,4463,100000,100000,100000,10.479 ms,11.619 ms,14.633 ms,5279.314 ms,5457.183 ms,5138.659 ms,9014.378 ms,9538.192 ms,7793.164 ms
056/01,838,7238,86357,7238,72,,72,22.386 ms,74.115 ms,30.124 ms,5439.941 ms,ERROR: timeout (3600 secs),5239.148 ms,16183.923 ms,3601315.086446 ms,17577.052 ms
056/02,898,20163,86357,7238,948,,72,35.988 ms,65.398 ms,30.418 ms,9517.789 ms,ERROR: timeout (3600 secs),2822.53 ms,319086.701 ms,3601682.095552 ms,12958.018 ms
057/01,971,16546,98677,16546,3402,3435,3402,54.464 ms,88.692 ms,50.57 ms,2806.54 ms,105202.561 ms,2812.731 ms,4883.18 ms,105454.846 ms,4645.172 ms
057/02,837,7238,86357,7238,72,,72,22.408 ms,0.774 ms,0.124 ms,3083.293 ms,ERROR: timeout (3600 secs),2708.062 ms,13586.961 ms,3600813.041933 ms,12341.32 ms
057/03,620,7414,18033,7414,72656,78739,72656,20.575 ms,25.397 ms,28.564 ms,676.544 ms,12899.117 ms,640.75 ms,6087.607 ms,15735.099 ms,6934.054 ms
057/04,681,11933,83813,11933,84822,100000,84822,26.675 ms,66.513 ms,35.112 ms,934.229 ms,106580.835 ms,829.935 ms,11857.001 ms,111342.779 ms,11906.344 ms
057/05,374,4496,4496,4496,74124,74124,74124,11.232 ms,11.289 ms,13.307 ms,1426.286 ms,6427.654 ms,1602.873 ms,3707.793 ms,9235.003 ms,4407.501 ms
057/06,585,7147,17689,7147,72656,78739,72656,18.011 ms,23.406 ms,23.157 ms,459.299 ms,19055.528 ms,324.594 ms,5782.85 ms,22213.209 ms,6907.373 ms
057/07,165,866,866,866,27653,27653,27653,0.066 ms,0.069 ms,0.069 ms,2650.161 ms,5540.313 ms,608.651 ms,3644.445 ms,6707.749 ms,1407.528 ms
058/01,484,3502,3502,3502,41309,41309,41309,9.174 ms,10.584 ms,11.721 ms,26181.49 ms,31471.707 ms,6798.871 ms,27661.791 ms,32887.122 ms,8652.034 ms
060/01,638,4203,4203,4203,,,,15.7 ms,15.586 ms,18.138 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),3600776.230358 ms,3601059.192897 ms,3600227.817532 ms
060/02,672,128098,128098,13767,,,100000,189.345 ms,219.982 ms,30.718 ms,ERROR: timeout (3600 secs),ERROR: timeout (3600 secs),1197.352 ms,3600682.722457 ms,3600910.678854 ms,71450.204 ms
060/03,1088,5133,5133,5133,100000,100000,100000,30.004 ms,30.904 ms,34.128 ms,88218.123 ms,89888.655 ms,58385.437 ms,494601.543 ms,495235.385 ms,469289.945 ms
062/01,170,541,541,541,1588,1588,1588,3.533 ms,3.849 ms,4.665 ms,853.478 ms,899.602 ms,942.247 ms,901.209 ms,962.786 ms,1023.115 ms
062/02,350,4569,4569,4569,32,32,32,8.976 ms,9.93 ms,11.666 ms,14328.99 ms,14079.666 ms,20899.533 ms,14343.557 ms,14096.579 ms,20927.316 ms
062/03,302,2264,2264,2264,561,561,561,0.08 ms,0.09 ms,0.08 ms,661.805 ms,3152.376 ms,2655.458 ms,686.787 ms,3176.486 ms,2695.132 ms
063/01,219,1258,1258,1258,100000,100000,100000,4.371 ms,4.872 ms,5.406 ms,2011.232 ms,114.504 ms,124.286 ms,6385.111 ms,3763.15 ms,3435.02 ms
063/02,259,1421,1421,1421,742,742,742,4.951 ms,5.137 ms,6.046 ms,35.325 ms,152.988 ms,129.756 ms,73.722 ms,200.15 ms,200.571 ms
063/03,284,1757,1757,1757,61316,61316,61316,5.686 ms,5.884 ms,6.867 ms,31.163 ms,373.979 ms,2203.154 ms,1800.433 ms,2468.871 ms,4089.206 ms
063/04,324,4415,4415,4415,83308,83308,83308,8.291 ms,8.189 ms,10.83 ms,268.258 ms,507.187 ms,4567.433 ms,3227.701 ms,3605.201 ms,7445.258 ms
063/05,378,4751,4751,4751,83308,83308,83308,8.551 ms,9.047 ms,10.841 ms,267.444 ms,2683.593 ms,404.711 ms,4019.122 ms,6272.93 ms,3526.708 ms
063/06,431,5667,5667,5667,68534,68534,68534,12.054 ms,12.18 ms,20.274 ms,6925.002 ms,4429.366 ms,5995.181 ms,8922.237 ms,7204.295 ms,8414.627 ms
,,,,,,,,,,,,,,,,
,,,,,,,,,,Timeouts:,11,15,5,,,
,,,,,,,,,,Errors:,2,1,4,,,


==> slegge-results/resultskeysdec14x4.csv <==
Query,SQL Size (chars),Num. results,Unfolding (ms),Query Execution(ms), Total time(ms)
001/01,401,3013,36612,8.06275,2339.34
001/02,503,10037,0,14.4432,3.6e+06
001/03,564,9548,5011,19.7348,2053.12
001/04,609,31533,0,33.332,3.6e+06
001/05,187,1089,2021,4.034,101.301
001/06,466,10227,28188,14.808,4588.47
002/01,222,0,0,3.83325,3.6e+06
003/01,173,718,2167,3.51325,45.638
003/02,277,4073,22642,7.42,1295.99
003/03,519,8651,6960,16.0033,4701.17
003/04,656,27573,6960,36.0355,4840.35
015/01,606,4433,84780,15.0885,60438.7
015/02,622,4440,100000,13.3465,16412.1
015/03,298,2509,35337,7.3875,987.609
015/04,486,3502,41309,9.73925,5690.46
016/01,365,2011,135,6.2845,3373.24
016/02,209,4612.75,1339,6.22025,5459.64
021/01,304,2264,561,5.67525,2223.66
027/01,302,2264,561,5.67,2200.86
027/02,509,29472.8,0,53.852,3.6e+06
032/01,355,4569,32,9.322,54402.8
037/01,575,6307,84780,16.9658,17342.9
037/02,451,3470,16,9.2265,6186.27
037/03,302,2264,561,0.0705,4052.35
037/04,707,6920,0,19.51,3.6e+06
037/05,811,67880.5,0,105.69,3.6e+06
037/06,987,0,0,6.23025,3.83425
037/07,328,0,0,2.37275,1.87825
043/01,620,4440,0,14.374,26686.4
043/02,369,18883.8,100000,25.072,3.38325e+06
048/01,487,2398,35337,8.62375,492463
048/02,587,3248,0,13.3608,3.6e+06
048/03,611,46057.2,0,59.6287,3.6e+06
050/01,452,3470,16,8.88075,45196.4
050/02,467,127992,20,121.324,34374.4
050/03,952,252356,0,329.389,3.6e+06
050/04,967,228585,20,308.681,217099
051/01,165,866,27653,3.81225,8052.78
051/02,584,7147,72656,18.3885,1738.73
051/03,360,4463,100000,10.3932,6789.89
056/01,838,13175.8,75018,35.8438,8259.09
056/02,898,36250.5,75237,57.2835,11356.4
057/01,971,29778.8,75850.5,63.0358,4734.63
057/02,837,13175.8,75018,34.7647,2933.59
057/03,620,7280.5,72656,20.5995,571.817
057/04,681,11933,84822,28.2732,977.852
057/05,374,4496,74124,10.7688,1723.01
057/06,585,7147,72656,18.6675,505.44
057/07,165,866,27653,0.0595,1117.51
058/01,484,3502,41309,9.01025,26905.1
060/01,638,4203,0,14.4992,3.6e+06
060/02,672,161277,0,215.352,3.6e+06
060/03,1088,9155.25,100000,38.6797,86257.5
062/01,170,541,1588,3.59425,819.476
062/02,350,4569,32,9.59925,16918.9
062/03,302,2264,561,0.079,2477.22
063/01,219,1258,100000,4.39025,617.679
063/02,259,1421,742,4.7905,116.17
063/03,284,1757,61316,5.5415,1613.72
063/04,324,4415,83308,8.577,471.999
063/05,378,4751,83308,8.5195,1025.66
063/06,431,5667,68534,11.8825,6376.6


==> slegge-results/resultskeystmapdec14x3.csv <==
Query,SQL Size (chars),Num. results,Unfolding (ms),Query Execution(ms), Total time(ms)
001/01,401,3013,36612,5.76067,3087.31
001/02,503,10037,0,12.9273,3.6e+06
001/03,564,9548,5011,19.206,3188.86
001/04,609,31533,0,31.9213,3.6e+06
001/05,187,1089,2021,2.77633,239.249
001/06,466,10227,28188,13.1183,6122.64
002/01,222,0,0,3.43733,3.6e+06
003/01,173,718,2167,2.88633,36.3733
003/02,277,4073,22642,6.45633,4059.33
003/03,519,8651,6960,16.158,2841.24
003/04,656,27573,6960,29.6333,3508.85
015/01,606,4433,84780,12.052,51457.7
015/02,622,4440,100000,16.2977,16044.9
015/03,298,2509,35337,5.70133,952.674
015/04,486,3502,41309,7.95167,6618.67
016/01,365,2011,135,5.11733,2840.81
016/02,209,1088,1339,2.67233,1008.01
021/01,304,2264,561,4.784,2208.32
027/01,302,2264,561,5.062,2706.52
027/02,509,7396,100000,16.4617,823.057
032/01,355,4569,32,7.665,5850.87
037/01,575,6307,84780,12.993,13107.6
037/02,451,3470,16,7.15333,6193.24
037/03,302,2264,561,0.055,2083.46
037/04,707,6920,0,16.328,3.6e+06
037/05,811,17354,100000,33.0427,3610.23
037/06,987,0,0,5.52533,3.243
037/07,328,0,0,1.616,1.31367
043/01,620,4440,0,12.225,21341.3
043/02,369,4618,100000,8.77867,9183.25
048/01,487,2398,35337,8.62933,434164
048/02,587,3248,0,11.4107,3.6e+06
048/03,611,11894,0,19.0823,3.6e+06
050/01,452,3470,16,9.15367,40530.9
050/02,467,10172,20,13.5637,2776.18
050/03,952,20442,16,65.0957,54019
050/04,967,18800,20,33.6027,1988.63
051/01,165,866,27653,3.71067,4889.11
051/02,584,7147,72656,18.456,1603.49
051/03,360,4463,100000,10.269,5967.9
056/01,838,15155,100000,38.318,8236.45
056/02,898,41613,100000,67.776,13494.6
057/01,971,34189.7,100000,69.019,4419.44
057/02,837,15155,100000,39.8113,2870.47
057/03,620,7236,72656,22.109,545.673
057/04,681,11933,84822,26.8097,1029.43
057/05,374,4496,74124,10.2613,2571.98
057/06,585,7147,72656,17.9383,464.617
057/07,165,866,27653,0.0856667,836.846
057/08,921,37201.7,100000,64.9537,218611
058/01,484,3502,41309,9.224,10908.1
060/01,638,4203,0,13.8193,3.6e+06
060/02,672,13767,100000,23.8353,1428.54
060/03,1088,10496,100000,39.0337,83998.9
062/01,170,541,1588,3.33367,748.628
062/02,350,4569,32,8.574,14449.8
062/03,302,2264,561,0.075,3611.13
063/01,219,1258,100000,4.011,123.487
063/02,259,1421,742,4.32,775.778
063/03,284,1757,61316,5.224,1512.96
063/04,324,4415,83308,7.509,1834.86
063/05,378,4751,83308,8.21167,2599.51
063/06,431,5667,68534,10.6997,8525.82


==> slegge-results/resultsnotuningavgdec14x3.csv <==
Query,SQL Size (chars),Num. results,Unfolding (ms),Query Execution(ms), Total time(ms)
001/01,401,3306,36612,7.256,2897.62
001/02,503,11821,0,13.5817,3.6e+06
001/03,564,19637,5328,17.799,18646.5
001/04,609,38485,0,25.4413,3.6e+06
001/05,187,1089,2021,3.37867,890.209
001/06,466,12503,0,13.7393,3.6e+06
002/01,222,0,0,3.75467,3.6e+06
003/01,173,986,2167,3.83633,393.448
003/02,277,6921,0,6.21833,3.6e+06
003/03,519,11507,6960,15.235,10889.6
003/04,656,56981,6960,38.1043,62971
015/01,606,4433,84780,11.8453,67696
015/02,622,4440,100000,10.2017,15873.7
015/03,298,2509,35337,5.28133,979.327
015/04,486,3502,41309,10.1543,5822.96
016/01,365,2011,135,4.90367,3674.78
016/02,209,4991,1339,5.49467,4449.58
021/01,304,2264,561,4.676,2955.99
027/01,302,2264,561,5.78167,2035.92
027/02,509,31541,0,42.2793,3.6e+06
032/01,355,4569,32,7.50033,60921.3
037/01,575,6307,84780,16.1,18156.6
037/02,451,3470,16,7.47633,5912.7
037/03,302,2264,561,0.0693333,3029.3
037/04,707,6920,0,17.2297,3.6e+06
037/05,811,72534,0,106.872,3.6e+06
037/06,987,0,0,5.26233,3.14767
037/07,328,0,0,1.61,1.432
043/01,620,4440,0,11.55,32902.4
043/02,369,20239,100000,25.4667,3.37361e+06
048/01,487,2398,35337,8.49367,490776
048/02,587,3248,0,10.773,3.6e+06
048/03,611,49163,0,51.6683,3.6e+06
050/01,452,3470,16,8.39733,59261.1
050/02,467,136867,20,125.801,36065.8
050/03,952,269636,0,370.855,3.6e+06
050/04,967,244211,20,303.052,227761
051/01,165,866,27653,3.45333,9694.46
051/02,584,17689,78739,19.9097,15630.1
051/03,360,4463,100000,8.60167,6488.8
056/01,838,176170,0,84.647,3.6e+06
056/02,898,451616,0,203.614,3.6e+06
057/01,971,200810,0,143.515,3.6e+06
057/02,837,176170,0,85.0283,3.6e+06
057/03,620,17803.7,78739,24.4463,16449.2
057/04,681,83813,100000,64.9797,119326
057/05,374,4496,74124,9.60367,3596.92
057/06,585,17689,78739,23.3307,18398.9
057/07,165,866,27653,0.0573333,6362.08
057/08,921,210208,100000,172.026,320143
058/01,484,3502,41309,8.427,31564.2
060/01,638,4203,0,13.991,3.6e+06
060/02,672,172337,0,196.106,3.6e+06
060/03,1088,10496,100000,36.3367,98265.2
062/01,170,541,1588,3.29833,956.46
062/02,350,4569,32,9.954,18796
062/03,302,2264,561,0.079,3168.71
063/01,219,1258,100000,4.09667,785.134
063/02,259,1421,742,4.25533,1490.14
063/03,284,1757,61316,4.96767,896.859
063/04,324,4415,83308,6.794,1989.81
063/05,378,4751,83308,7.50867,2028.38
063/06,431,5667,68534,10.1493,6556.55


==> slegge-results/resultstmapdec14x2.csv <==
Query,SQL Size (chars),Num. results,Unfolding (ms),Query Execution(ms), Total time(ms)
001/01,401,3306,36612,56.0655,1453.54
001/02,503,11821,0,41.9185,3.6e+06
001/03,564,19637,5328,63.5055,19676.6
001/04,609,38485,0,76.364,3.6e+06
001/05,187,1089,2021,6.219,506.471
001/06,466,12503,0,27.7195,3.6e+06
002/01,222,0,0,6.496,3.6e+06
003/01,173,986,2167,5.7295,1386.26
003/02,277,6921,0,14.3555,3.6e+06
003/03,519,11507,6960,28.633,14290.1
003/04,656,56981,6960,78.735,76723.3
015/01,606,4433,84780,25.811,36946.6
015/02,622,4440,100000,17.4805,17144.7
015/03,298,2509,35337,9.753,970.12
015/04,486,3502,41309,13.824,6476.62
016/01,365,2011,135,8.0785,2982.36
016/02,209,1088,1339,3.8335,1348.7
021/01,304,2264,561,8.856,3072.8
027/01,302,2264,561,7.798,1846.9
027/02,509,7396,100000,27.35,778.889
032/01,355,4569,32,12.9005,7279.06
037/01,575,6307,84780,26.3495,13537.6
037/02,451,3470,16,13.474,6099.47
037/03,302,2264,561,0.07,3724.82
037/04,707,6920,0,28.26,3.6e+06
037/05,811,17354,100000,46.9795,3531.65
037/06,987,0,0,9.838,7.039
037/07,328,0,0,3.328,2.018
043/01,620,4440,0,18.4565,13847.4
043/02,369,4618,100000,10.956,9924.43
048/01,487,2398,35337,11.9075,444206
048/02,587,3248,0,18.564,3.6e+06
048/03,611,11894,0,23.422,3.6e+06
050/01,452,3470,16,11.301,54968.9
050/02,467,10172,20,16.4405,6589.42
050/03,952,20442,16,42.3225,52956.9
050/04,967,18800,20,40.475,2059.94
051/01,165,866,27653,4.3945,4469.81
051/02,584,17689,78739,29.3935,19108.2
051/03,360,4463,100000,12.937,7611.87
056/01,838,175221,0,133.471,3.6e+06
056/02,898,449717,0,211.593,3.6e+06
057/01,971,199861,0,182.457,3.6e+06
057/02,837,175221,0,104.121,3.6e+06
057/03,620,17689,78739,28.9615,21549
057/04,681,83813,100000,70.4,123473
057/05,374,4496,74124,12.044,3510.8
057/06,585,17689,78739,25.164,18432.2
057/07,165,866,27653,0.057,8566.37
057/08,921,209237,100000,173.047,240816
058/01,484,3502,41309,10.2385,51539.1
060/01,638,4203,0,15.723,3.6e+06
060/02,672,13767,100000,27.2715,1734.03
060/03,1088,10440,100000,48.09,80560.1
062/01,170,541,1588,3.8595,744.635
062/02,350,4569,32,9.8485,18957.4
062/03,302,2264,561,0.072,3102.42
063/01,219,1258,100000,4.6185,80.563
063/02,259,1421,742,5.109,1101.83
063/03,284,1757,61316,5.834,148.615
063/04,324,4415,83308,8.433,5676.42
063/05,378,4751,83308,9.8245,595.864
063/06,431,5667,68534,14.818,8173.01


==> tables/intTableMysql.txt <==
14 & 12 & 5
17 & 18 & 5
8 & 4 & 7
13 & 4 & 12
22 & 5 & 12
148 & 8 & 16
74 & 3 & 8
13 & 4 & 4
9 & 4 & 10
13 & 5 & 11
9 & 5 & 10
48 & 15 & 15
4 & 3 & 9
4 & 4 & 12
4 & 4 & 13
6 & 4 & 10
8 & 4 & 4
64 & 8 & 9
4 & 3 & 4
5 & 4 & 4
12 & 3 & 3
10 & 4 & 8
11 & 5 & 4
16 & 9 & 8


==> tables/table-db2-em.csv <==
0, 0, 0, 0, 33527,0, 0, 0, 0, 27807,0, 0, 0, 0, 28217,0, 0, 0, 0, 27550
0, 1, 0, 1, 86311,0, 1, 0, 1, 69854,0, 1, 0, 1, 69756,0, 1, 0, 1, 69824
0, 2, 0, 2, 123655,0, 2, 0, 2, 97094,0, 2, 0, 2, 97074,0, 2, 0, 2, 97694
0, 3, 1, 0, 128841,0, 3, 1, 0, 27893,0, 3, 1, 0, 27616,0, 3, 1, 0, 28474
0, 4, 1, 1, 171165,0, 4, 1, 1, 70646,0, 4, 1, 1, 69985,0, 4, 1, 1, 69997
0, 5, 1, 2, 229689,0, 5, 1, 2, 100276,0, 5, 1, 2, 100835,0, 5, 1, 2, 100430
0, 6, 2, 0, 83420,0, 6, 2, 0, 55988,0, 6, 2, 0, 28011,0, 6, 2, 0, 28701
0, 7, 2, 1, 208022,0, 7, 2, 1, 139946,0, 7, 2, 1, 71035,0, 7, 2, 1, 70378
0, 8, 2, 2, 298449,0, 8, 2, 2, 198467,0, 8, 2, 2, 101596,0, 8, 2, 2, 102338
0, 9, 3, 0, 111242,0, 9, 3, 0, 83343,0, 9, 3, 0, 55023,0, 9, 3, 0, 29618
0, 10, 3, 1, 278382,0, 10, 3, 1, 207156,0, 10, 3, 1, 138744,0, 10, 3, 1, 66956
0, 11, 3, 2, 392677,0, 11, 3, 2, 295666,0, 11, 3, 2, 191658,0, 11, 3, 2, 93988
1, 0, 0, 0, 109606,1, 0, 0, 0, 55704,1, 0, 0, 0, 56375,1, 0, 0, 0, 55591
1, 1, 0, 1, 307928,1, 1, 0, 1, 194367,1, 1, 0, 1, 190950,1, 1, 0, 1, 194331
1, 2, 0, 2, 364945,1, 2, 0, 2, 183478,1, 2, 0, 2, 184580,1, 2, 0, 2, 185598
1, 3, 1, 0, 322876,1, 3, 1, 0, 108963,1, 3, 1, 0, 58139,1, 3, 1, 0, 54821
1, 4, 1, 1, 948546,1, 4, 1, 1, 316375,1, 4, 1, 1, 202291,1, 4, 1, 1, 201219
1, 5, 1, 2, 1137312,1, 5, 1, 2, 386069,1, 5, 1, 2, 199153,1, 5, 1, 2, 198475
1, 6, 2, 0, 632877,1, 6, 2, 0, 322994,1, 6, 2, 0, 112162,1, 6, 2, 0, 55992
1, 7, 2, 1, 1200043,1, 7, 2, 1, 1057514,1, 7, 2, 1, 333692,1, 7, 2, 1, 218115
1, 8, 2, 2, 1200029,1, 8, 2, 2, 1131471,1, 8, 2, 2, 382875,1, 8, 2, 2, 200417
1, 9, 3, 0, 853889,1, 9, 3, 0, 473515,1, 9, 3, 0, 217776,1, 9, 3, 0, 55079
1, 10, 3, 1, 1200037,1, 10, 3, 1, 1200035,1, 10, 3, 1, 634747,1, 10, 3, 1, 197692
1, 11, 3, 2, 1200034,1, 11, 3, 2, 1200021,1, 11, 3, 2, 733774,1, 11, 3, 2, 188496
2, 0, 0, 0, 469340,2, 0, 0, 0, 161270,2, 0, 0, 0, 80160,2, 0, 0, 0, 83832
2, 1, 0, 1, 1200026,2, 1, 0, 1, 404338,2, 1, 0, 1, 240834,2, 1, 0, 1, 246810
2, 2, 0, 2, 1200025,2, 2, 0, 2, 1004436,2, 2, 0, 2, 522491,2, 2, 0, 2, 521600
2, 3, 1, 0, 951332,2, 3, 1, 0, 480684,2, 3, 1, 0, 160101,2, 3, 1, 0, 79732
2, 4, 1, 1, 1200032,2, 4, 1, 1, 1200023,2, 4, 1, 1, 405780,2, 4, 1, 1, 251729
2, 5, 1, 2, 1200024,2, 5, 1, 2, 1200025,2, 5, 1, 2, 1007987,2, 5, 1, 2, 535224
2, 6, 2, 0, 1200042,2, 6, 2, 0, 477831,2, 6, 2, 0, 166740,2, 6, 2, 0, 86264
2, 7, 2, 1, 1200036,2, 7, 2, 1, 1200024,2, 7, 2, 1, 466378,2, 7, 2, 1, 299764
2, 8, 2, 2, 1200041,2, 8, 2, 2, 1200020,2, 8, 2, 2, 807210,2, 8, 2, 2, 289181
2, 9, 3, 0, 1200068,2, 9, 3, 0, 1200056,2, 9, 3, 0, 654370,2, 9, 3, 0, 82542
2, 10, 3, 1, 1200090,2, 10, 3, 1, 1200061,2, 10, 3, 1, 1200041,2, 10, 3, 1, 321407
2, 11, 3, 2, 1200062,2, 11, 3, 2, 1200053,2, 11, 3, 2, 1200020,2, 11, 3, 2, 285703


==> tables/table-pgsql-em.csv <==
0, 0, 0, 0, 14209,0, 0, 0, 0, 14414,0, 0, 0, 0, 14233,0, 0, 0, 0, 14268
0, 1, 0, 1, 14010,0, 1, 0, 1, 14690,0, 1, 0, 1, 13957,0, 1, 0, 1, 14060
0, 2, 0, 2, 14339,0, 2, 0, 2, 14829,0, 2, 0, 2, 14056,0, 2, 0, 2, 13972
0, 3, 1, 0, 29604,0, 3, 1, 0, 14802,0, 3, 1, 0, 14107,0, 3, 1, 0, 14006
0, 4, 1, 1, 29621,0, 4, 1, 1, 14922,0, 4, 1, 1, 14150,0, 4, 1, 1, 14183
0, 5, 1, 2, 29642,0, 5, 1, 2, 14938,0, 5, 1, 2, 14156,0, 5, 1, 2, 14138
0, 6, 2, 0, 44646,0, 6, 2, 0, 29241,0, 6, 2, 0, 13987,0, 6, 2, 0, 13995
0, 7, 2, 1, 44082,0, 7, 2, 1, 28457,0, 7, 2, 1, 13972,0, 7, 2, 1, 14146
0, 8, 2, 2, 44225,0, 8, 2, 2, 28174,0, 8, 2, 2, 13989,0, 8, 2, 2, 14098
0, 9, 3, 0, 62001,0, 9, 3, 0, 41608,0, 9, 3, 0, 27753,0, 9, 3, 0, 14479
0, 10, 3, 1, 56072,0, 10, 3, 1, 41707,0, 10, 3, 1, 28018,0, 10, 3, 1, 14226
0, 11, 3, 2, 55897,0, 11, 3, 2, 41735,0, 11, 3, 2, 28061,0, 11, 3, 2, 14132
1, 0, 0, 0, 59970,1, 0, 0, 0, 30151,1, 0, 0, 0, 31885,1, 0, 0, 0, 30139
1, 1, 0, 1, 59522,1, 1, 0, 1, 30295,1, 1, 0, 1, 33197,1, 1, 0, 1, 30735
1, 2, 0, 2, 60684,1, 2, 0, 2, 32030,1, 2, 0, 2, 33850,1, 2, 0, 2, 32263
1, 3, 1, 0, 191426,1, 3, 1, 0, 62311,1, 3, 1, 0, 31604,1, 3, 1, 0, 31523
1, 4, 1, 1, 188430,1, 4, 1, 1, 62607,1, 4, 1, 1, 31583,1, 4, 1, 1, 31681
1, 5, 1, 2, 193121,1, 5, 1, 2, 63952,1, 5, 1, 2, 32637,1, 5, 1, 2, 32608
1, 6, 2, 0, 383312,1, 6, 2, 0, 190215,1, 6, 2, 0, 62955,1, 6, 2, 0, 31499
1, 7, 2, 1, 380969,1, 7, 2, 1, 197616,1, 7, 2, 1, 63097,1, 7, 2, 1, 31673
1, 8, 2, 2, 387541,1, 8, 2, 2, 196158,1, 8, 2, 2, 65302,1, 8, 2, 2, 32918
1, 9, 3, 0, 480133,1, 9, 3, 0, 281685,1, 9, 3, 0, 126714,1, 9, 3, 0, 31360
1, 10, 3, 1, 498237,1, 10, 3, 1, 294317,1, 10, 3, 1, 126621,1, 10, 3, 1, 33187
1, 11, 3, 2, 532850,1, 11, 3, 2, 296751,1, 11, 3, 2, 129952,1, 11, 3, 2, 34425
2, 0, 0, 0, 32596,2, 0, 0, 0, 31513,2, 0, 0, 0, 31607,2, 0, 0, 0, 33598
2, 1, 0, 1, 50777,2, 1, 0, 1, 48404,2, 1, 0, 1, 48335,2, 1, 0, 1, 49470
2, 2, 0, 2, 51275,2, 2, 0, 2, 48707,2, 2, 0, 2, 48750,2, 2, 0, 2, 50819
2, 3, 1, 0, 31416,2, 3, 1, 0, 31655,2, 3, 1, 0, 31525,2, 3, 1, 0, 32964
2, 4, 1, 1, 48656,2, 4, 1, 1, 46978,2, 4, 1, 1, 49066,2, 4, 1, 1, 50398
2, 5, 1, 2, 48912,2, 5, 1, 2, 46431,2, 5, 1, 2, 50902,2, 5, 1, 2, 50693
2, 6, 2, 0, 297610,2, 6, 2, 0, 29844,2, 6, 2, 0, 32912,2, 6, 2, 0, 32898
2, 7, 2, 1, 391494,2, 7, 2, 1, 45852,2, 7, 2, 1, 49235,2, 7, 2, 1, 48975
2, 8, 2, 2, 393685,2, 8, 2, 2, 46949,2, 8, 2, 2, 49408,2, 8, 2, 2, 49308
2, 9, 3, 0, 1200068,2, 9, 3, 0, 1200062,2, 9, 3, 0, 351465,2, 9, 3, 0, 48219
2, 10, 3, 1, 1200038,2, 10, 3, 1, 1200056,2, 10, 3, 1, 391323,2, 10, 3, 1, 48605
2, 11, 3, 2, 1200065,2, 11, 3, 2, 1200037,2, 11, 3, 2, 399286,2, 11, 3, 2, 50076

